The initial conditions for young massive cluster formation in the Galactic Centre: convergence of large-scale gas flows

Young massive clusters (YMCs) are compact ($\lesssim$1 pc), high-mass (>10${}^4$ M${}_{\odot}$) stellar systems of significant scientific interest. Due to their rarity and rapid formation, we have very few examples of YMC progenitor gas clouds before star formation has begun. As a result, the initial conditions required for YMC formation are uncertain. We present high-resolution (0.13$^{\prime\prime}$, $\sim$1000 au) ALMA observations and Mopra single-dish data, showing that Galactic Centre dust ridge `Cloud d' (G0.412$+$0.052, mass$\sim 7.6 \times 10^4$ M$_{\odot}$, radius$\sim 3.2$ pc) has the potential to become an Arches-like YMC (10$^4$ M$_{\odot}$, r$\sim$1 pc), but is not yet forming stars. This would mean it is the youngest known pre-star forming massive cluster and therefore could be an ideal laboratory for studying the initial conditions of YMC formation. We find 96 sources in the dust continuum, with masses $\lesssim$3 M$_{\odot}$ and radii of $\sim$10${}^3$ au. The source masses and separations are more consistent with thermal rather than turbulent fragmentation. It is not possible to unambiguously determine the dynamical state of most of the sources, as the uncertainty on virial parameter estimates is large. We find evidence for large-scale ($\sim$1 pc) converging gas flows, which could cause the cloud to grow rapidly, gaining 10$^4$ M$_{\odot}$ within 10$^5$ yr. The highest density gas is found at the convergent point of the large-scale flows. We expect this cloud to form many high-mass stars, but find no high-mass starless cores. If the sources represent the initial conditions for star formation, the resulting IMF will be bottom-heavy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
